The Kinematics and Ionization Structure of the Extended Emission Line Region of QSO E1821+643

The most luminous quasars are created by major, gas-rich mergers and E1821+643, an optically luminous quasar situated at the center of a cool-core cluster, appears to be in the late stages of the post-merger blowout phase. This quasar is also identified as a gravitational recoil candidate, in which the supermassive black hole (SMBH) has received a recoil kick due to anisotropic emission of gravitational waves during the coalescence of a progenitor SMBH binary. We analyze long-slit spectra of the extended, ionized gas surrounding E1821+643 to study its kinematics and ionization. We have identified three kinematically distinct components, which we associate, respectively, with a wide-angle polar wind from the nucleus, kinematically undisturbed gas, and a redshifted arc-like structure of gas, at a distance of 3-4\arcsec~(13-18 kpc) from the nucleus. The latter component coincides with the northern and eastern extremities of an arc of [OIII] emission seen in HST images. This feature could trace a tidal tail originating from a merger with a gas-rich galaxy to the South-East of the nucleus, whose presence has been inferred by Aravena et al. from the detection of CO emission. Alternatively, the arc could be the remnant of a shell of gas swept-up by a powerful quasar wind. The emission line ratios of the extended gas are consistent with photoionization by the quasar, but a contribution from radiative shocks cannot be excluded.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
